A Benchmark of Medical Out of Distribution Detection

Motivation: Deep learning models deployed for use on medical tasks can be equipped with Out-of-Distribution Detection (OoDD) methods in order to avoid erroneous predictions. However it is unclear which OoDD method should be used in practice. Specific Problem: Systems trained for one particular domain of images cannot be expected to perform accurately on images of a different domain. These images should be flagged by an OoDD method prior to diagnosis. Our approach: This paper defines 3 categories of OoD examples and benchmarks popular OoDD methods in three domains of medical imaging: chest X-ray, fundus imaging, and histology slides. Results: Our experiments show that despite methods yielding good results on some categories of out-of-distribution samples, they fail to recognize images close to the training distribution. Conclusion: We find a simple binary classifier on the feature representation has the best accuracy and AUPRC on average. Users of diagnostic tools which employ these OoDD methods should still remain vigilant that images very close to the training distribution yet not in it could yield unexpected results.

==> cover_letter.txt <==
Dear Editor,

We are happy to submit our manuscript for peer review at the Journal of Machine Learning for Biomedical Imaging (MELBA). 

[INSERT TEXT THAT DESCRIBES THE CORE CONTRIBUTIONS OF THE PAPER AND WHY IT WOULD BE SUITABLE FOR MELBA]

[INSERT TEXT THAT CONFIRMS ORIGINALITY]
E.g. “The submitted work is original (or a substantially extended version of a conference paper presented at XXXX), is not and will not be under peer review or published elsewhere until an editorial decision has been made by MELBA or the authors officially withdraw their submission.”

[INSERT TEXT ABOUT ETHICAL DECLARATIONS]
E.g. “All the authors mentioned in the manuscript have agreed to authorship, read and approved the manuscript, and given consent for submission and subsequent publication of the manuscript.” 
“All data analyzed in this manuscript were collected with appropriate IRB approval and following relevant ethical guidelines”

[INSERT TEXT THAT DISCUSSES CODE AND/OR DATA AVAILABILITY. PLEASE DISCUSS ANY FURTHER ATTEMPTS THAT PROMOTES THE REPRODUCIBILITY OF THE SUBMITTED WORK]
E.g. “The code and data to replicate the results presented in this paper are made publicly available at: XXXX”



